Holomorphic Hartree-Fock theory: an inherently multireference approach

We investigate the existence of holomorphic Hartree-Fock solutions using a revised SCF algorithm. We use this algorithm to study the Hartree-Fock solutions for H$_{2}$ and H$_{4}^{2+}$ and report the emergence of holomorphic solutions at points of symmetry breaking. Finally, we find these holomorphic solutions for H$_{4}$ and use them as a basis for Non-Orthogonal Configuration Interaction at a range of rectangular geometries and show them to produce energies in good agreement with Full Configuration Interaction.

==> CoverLetter.txt <==
Dear Sir,

We enclose a manuscript entitled "Holomorphic Hartree-–Fock theory: an inherently multireference approach" for consideration at the Journal of Chemical Theory and Computation.  Its main contribution is to cast the holomorphization procedure described in "Holomorphic Hartree--Fock Theory and Configuration Interaction" (Hiscock & Thom, J. Chem. Theor. Comput. 2014, 10, 4795–4800) in a matrix formulation similar to the Roothaan--Hall equations, which is far more general than the previous set of equations whose solutions were previously solved for symbolically.   We show that holomorphic solutions are a general feature of a number of small molecules (H_2, H_4^{2+} and H_4) and investigate the UHF and holomorphic solutions as geometry changes and do not find any disappearing solutions.

We use these solutions as a basis for Non-Orthogonal Configuration Interaction and show that the procedure produces smooth resulting energy curves which essentially capture all the multireference static correlation in the molecule.

We believe this method is highly promising as a means of investigating multireference systems, and hope to build upon this work in the coming months.  We hope that it will be of wide interest to the correlated electronic structure community and commend the manuscript to your journal.

Yours faithfully,

Alex Thom and Hugh Burton

